Model Stitching and Visualization How GAN Generators can Invert Networks in Real-Time

In this work, we propose a fast and accurate method to reconstruct activations of classification and semantic segmentation networks by stitching them with a GAN generator utilizing a 1x1 convolution. We test our approach on images of animals from the AFHQ wild dataset, ImageNet1K, and real-world digital pathology scans of stained tissue samples. Our results show comparable performance to established gradient descent methods but with a processing time that is two orders of magnitude faster, making this approach promising for practical applications.

==> eval_values/afhq_eval/gradient_descent_results.txt <==


AFHQ wild test data
gradient descent 512 steps, no regularization


---------------------------------------------------------------------------
layer1.2.relu_2
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet34
cosine_similarity: 0.9748206734657288
L1_Loss: 0.11462853848934174
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: vgg19_bn
cosine_similarity: 0.7197102308273315
L1_Loss: 0.07403795421123505
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet50
cosine_similarity: 0.993293285369873
L1_Loss: 0.012631903402507305
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
---------------------------------------------------------------------------
---------------------------------------------------------------------------
layer2.3.relu_2
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet34
cosine_similarity: 0.9319818615913391
L1_Loss: 0.09739919751882553
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: vgg19_bn
cosine_similarity: 0.6703479886054993
L1_Loss: 0.04771113023161888
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet50
cosine_similarity: 0.9879255890846252
L1_Loss: 0.013257506303489208
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
---------------------------------------------------------------------------
done!
create feature extractor...
create data loader...
load models...
100%|######################################################################################################################################################################################################| 63/63 [1:00:24<00:00, 57.54s/it]
---------------------------------------------------------------------------
layer3.5.relu_2
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet34
cosine_similarity: 0.7646230459213257
L1_Loss: 0.07375326752662659
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: vgg19_bn
cosine_similarity: 0.4921376407146454
L1_Loss: 0.025229372084140778
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet50
cosine_similarity: 0.9676376581192017
L1_Loss: 0.007993098348379135
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
---------------------------------------------------------------------------
done!
create feature extractor...
create data loader...
load models...
100%|######################################################################################################################################################################################################| 63/63 [1:15:53<00:00, 72.27s/it]
---------------------------------------------------------------------------
layer4.2.relu_2
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet34
cosine_similarity: 0.34194454550743103
L1_Loss: 0.9473720192909241
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: vgg19_bn
cosine_similarity: 0.15230748057365417
L1_Loss: 0.1217188611626625
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet50
cosine_similarity: 0.9656470417976379
L1_Loss: 0.10284334421157837
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
---------------------------------------------------------------------------
done!























with one pixel jitter, fft dec, color decorrelate



---------------------------------------------------------------------------
layer1.2.relu_2
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet34
cosine_similarity: 0.9324065446853638
L1_Loss: 0.1975102722644806
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: vgg19_bn
cosine_similarity: 0.6895849108695984
L1_Loss: 0.08146180957555771
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet50
cosine_similarity: 0.9132756590843201
L1_Loss: 0.05750779062509537
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
---------------------------------------------------------------------------

---------------------------------------------------------------------------
layer2.3.relu_2
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet34
cosine_similarity: 0.9037516117095947
L1_Loss: 0.12009905278682709
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: vgg19_bn
cosine_similarity: 0.7022932767868042
L1_Loss: 0.04588344320654869
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet50
cosine_similarity: 0.897262692451477
L1_Loss: 0.048538438975811005
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
---------------------------------------------------------------------------
done!
create feature extractor...
create data loader...
load models...
 16%|######8                                    | 10/63 [10:09<53:46, 60.89s/it]100%|#########################################| 63/63 [1:03:42<00:00, 60.68s/it]
---------------------------------------------------------------------------
layer3.5.relu_2
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet34
cosine_similarity: 0.8359509706497192
L1_Loss: 0.05957688391208649
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: vgg19_bn
cosine_similarity: 0.6417711973190308
L1_Loss: 0.021147098392248154
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet50
cosine_similarity: 0.8922574520111084
L1_Loss: 0.018145957961678505
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
---------------------------------------------------------------------------
done!
create feature extractor...
create data loader...
load models...
100%|#########################################| 63/63 [1:19:20<00:00, 75.57s/it]
---------------------------------------------------------------------------
layer4.2.relu_2
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet34
cosine_similarity: 0.6947845816612244
L1_Loss: 0.7672637701034546
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: vgg19_bn
cosine_similarity: 0.4244239926338196
L1_Loss: 0.12142252922058105
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet50
cosine_similarity: 0.9114611148834229
L1_Loss: 0.17490383982658386
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
---------------------------------------------------------------------------






with runtimes and std
------------------------------------------------------------

no reg

]
---------------------------------------------------------------------------
regularization: none
layer1.2.relu_2
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet34
cosine_similarity mean: 0.9740166068077087
cosine_similarity standard deviation: 0.007103406358510256
L1_Loss mean: 0.1167093813419342
L1_Loss standard deviation: 0.02019951492547989
cossim_gram_matrices mean: 0.9912735223770142
cossim_gram_matrices standard deviation: 0.003471603849902749
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: vgg19_bn
cosine_similarity mean: 0.7220281362533569
cosine_similarity standard deviation: 0.032584886997938156
L1_Loss mean: 0.07351690530776978
L1_Loss standard deviation: 0.006329917814582586
cossim_gram_matrices mean: 0.7154277563095093
cossim_gram_matrices standard deviation: 0.08432359993457794
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet50
cosine_similarity mean: 0.9928750395774841
cosine_similarity standard deviation: 0.005457022693008184
L1_Loss mean: 0.013017860241234303
L1_Loss standard deviation: 0.004594714380800724
cossim_gram_matrices mean: 0.9970735311508179
cossim_gram_matrices standard deviation: 0.004329216666519642
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
time taken: 246.27061104774475
---------------------------------------------------------------------------

]
---------------------------------------------------------------------------
regularization: none
layer2.3.relu_2
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet34
cosine_similarity mean: 0.9313867092132568
cosine_similarity standard deviation: 0.012905895709991455
L1_Loss mean: 0.09784495830535889
L1_Loss standard deviation: 0.01118477527052164
cossim_gram_matrices mean: 0.982185959815979
cossim_gram_matrices standard deviation: 0.004980276804417372
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: vgg19_bn
cosine_similarity mean: 0.6699719429016113
cosine_similarity standard deviation: 0.023988785222172737
L1_Loss mean: 0.047802552580833435
L1_Loss standard deviation: 0.002885977039113641
cossim_gram_matrices mean: 0.8315638303756714
cossim_gram_matrices standard deviation: 0.042906876653432846
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet50
cosine_similarity mean: 0.9876273274421692
cosine_similarity standard deviation: 0.007380292750895023
L1_Loss mean: 0.01340055838227272
L1_Loss standard deviation: 0.003292592940852046
cossim_gram_matrices mean: 0.9939979910850525
cossim_gram_matrices standard deviation: 0.005828819237649441
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
time taken: 386.16234159469604
---------------------------------------------------------------------------


---------------------------------------------------------------------------
regularization: none
layer3.5.relu_2
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet34
cosine_similarity mean: 0.7620211243629456
cosine_similarity standard deviation: 0.036251358687877655
L1_Loss mean: 0.0742281973361969
L1_Loss standard deviation: 0.007914381101727486
cossim_gram_matrices mean: 0.8502522706985474
cossim_gram_matrices standard deviation: 0.030242566019296646
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: vgg19_bn
cosine_similarity mean: 0.4915732741355896
cosine_similarity standard deviation: 0.03584147244691849
L1_Loss mean: 0.02526773326098919
L1_Loss standard deviation: 0.0015799759421497583
cossim_gram_matrices mean: 0.6794660091400146
cossim_gram_matrices standard deviation: 0.05053389072418213
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet50
cosine_similarity mean: 0.9665061831474304
cosine_similarity standard deviation: 0.008948799222707748
L1_Loss mean: 0.008069116622209549
L1_Loss standard deviation: 0.0011092830682173371
cossim_gram_matrices mean: 0.981505811214447
cossim_gram_matrices standard deviation: 0.006608230993151665
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
time taken: 520.8154909610748
---------------------------------------------------------------------------

]
---------------------------------------------------------------------------
regularization: none
layer4.2.relu_2
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet34
cosine_similarity mean: 0.34062349796295166
cosine_similarity standard deviation: 0.029472505673766136
L1_Loss mean: 0.9452043175697327
L1_Loss standard deviation: 0.060214344412088394
cossim_gram_matrices mean: 0.19334657490253448
cossim_gram_matrices standard deviation: 0.03217048943042755
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: vgg19_bn
cosine_similarity mean: 0.15262310206890106
cosine_similarity standard deviation: 0.02744908817112446
L1_Loss mean: 0.12167075276374817
L1_Loss standard deviation: 0.012575210072100163
cossim_gram_matrices mean: 0.07057659327983856
cossim_gram_matrices standard deviation: 0.022267313674092293
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet50
cosine_similarity mean: 0.9652721285820007
cosine_similarity standard deviation: 0.007968186400830746
L1_Loss mean: 0.10332351922988892
L1_Loss standard deviation: 0.01515648141503334
cossim_gram_matrices mean: 0.9890337586402893
cossim_gram_matrices standard deviation: 0.003769678296521306
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
time taken: 579.6324462890625
---------------------------------------------------------------------------





---------------------------------------------------------------------------
regularization: jitter_only
layer1.2.relu_2
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet34
cosine_similarity mean: 0.9334763288497925
cosine_similarity standard deviation: 0.010104440152645111
L1_Loss mean: 0.1955428421497345
L1_Loss standard deviation: 0.023044509813189507
cossim_gram_matrices mean: 0.985930323600769
cossim_gram_matrices standard deviation: 0.0020351142156869173
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: vgg19_bn
cosine_similarity mean: 0.7046369910240173
cosine_similarity standard deviation: 0.031902559101581573
L1_Loss mean: 0.07845424115657806
L1_Loss standard deviation: 0.009120536036789417
cossim_gram_matrices mean: 0.8576578497886658
cossim_gram_matrices standard deviation: 0.018747005611658096
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet50
cosine_similarity mean: 0.9156244397163391
cosine_similarity standard deviation: 0.011060620658099651
L1_Loss mean: 0.05661914870142937
L1_Loss standard deviation: 0.005272483918815851
cossim_gram_matrices mean: 0.9645742177963257
cossim_gram_matrices standard deviation: 0.0068026017397642136
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
time taken: 259.2371838092804
---------------------------------------------------------------------------


---------------------------------------------------------------------------
regularization: jitter_only
layer2.3.relu_2
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet34
cosine_similarity mean: 0.904982328414917
cosine_similarity standard deviation: 0.008960054256021976
L1_Loss mean: 0.1192457303404808
L1_Loss standard deviation: 0.008006483316421509
cossim_gram_matrices mean: 0.9830365777015686
cossim_gram_matrices standard deviation: 0.0036799802910536528
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: vgg19_bn
cosine_similarity mean: 0.7111841440200806
cosine_similarity standard deviation: 0.022752121090888977
L1_Loss mean: 0.04522452503442764
L1_Loss standard deviation: 0.0033481987193226814
cossim_gram_matrices mean: 0.9409712553024292
cossim_gram_matrices standard deviation: 0.011769254691898823
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet50
cosine_similarity mean: 0.9002876877784729
cosine_similarity standard deviation: 0.009633189998567104
L1_Loss mean: 0.04778905585408211
L1_Loss standard deviation: 0.002861307468265295
cossim_gram_matrices mean: 0.9525663256645203
cossim_gram_matrices standard deviation: 0.008961574174463749
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
time taken: 401.2170305252075
---------------------------------------------------------------------------



---------------------------------------------------------------------------
regularization: jitter_only
layer3.5.relu_2
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet34
cosine_similarity mean: 0.8399787545204163
cosine_similarity standard deviation: 0.02265828102827072
L1_Loss mean: 0.05859651416540146
L1_Loss standard deviation: 0.005960219074040651
cossim_gram_matrices mean: 0.9324501752853394
cossim_gram_matrices standard deviation: 0.017111895605921745
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: vgg19_bn
cosine_similarity mean: 0.6509761810302734
cosine_similarity standard deviation: 0.035867925733327866
L1_Loss mean: 0.02085384540259838
L1_Loss standard deviation: 0.001796137890778482
cossim_gram_matrices mean: 0.852348804473877
cossim_gram_matrices standard deviation: 0.030946211889386177
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet50
cosine_similarity mean: 0.897638201713562
cosine_similarity standard deviation: 0.012748321518301964
L1_Loss mean: 0.017595110461115837
L1_Loss standard deviation: 0.0015735035995021462
cossim_gram_matrices mean: 0.9443868398666382
cossim_gram_matrices standard deviation: 0.010528122074902058
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
time taken: 535.7087247371674
---------------------------------------------------------------------------


---------------------------------------------------------------------------
regularization: jitter_only
layer4.2.relu_2
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet34
cosine_similarity mean: 0.6965109705924988
cosine_similarity standard deviation: 0.054268017411231995
L1_Loss mean: 0.7637410163879395
L1_Loss standard deviation: 0.08877447247505188
cossim_gram_matrices mean: 0.690072774887085
cossim_gram_matrices standard deviation: 0.07805676013231277
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: vgg19_bn
cosine_similarity mean: 0.42777761816978455
cosine_similarity standard deviation: 0.06088944897055626
L1_Loss mean: 0.12110399454832077
L1_Loss standard deviation: 0.011749844998121262
cossim_gram_matrices mean: 0.5319272875785828
cossim_gram_matrices standard deviation: 0.11144354939460754
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
model string: resnet50
cosine_similarity mean: 0.9123102426528931
cosine_similarity standard deviation: 0.01681041531264782
L1_Loss mean: 0.1740397959947586
L1_Loss standard deviation: 0.01914009265601635
cossim_gram_matrices mean: 0.9609112739562988
cossim_gram_matrices standard deviation: 0.010373610071837902
++++++++++++++++++++++++++++++++++++++++++++++++++++++++
time taken: 595.1397461891174
---------------------------------------------------------------------------



















reconstruction times:
(no evaluation metrics)


100%|###########################################| 10/10 [03:58<00:00, 23.86s/it]
---------------------------------------------------------------------------
regularization: none
layer1.2.relu_2
time taken: 237.99775886535645
---------------------------------------------------------------------------
done!
create feature extractor...
create data loader...
load models...
100%|###########################################| 10/10 [06:20<00:00, 38.07s/it]
---------------------------------------------------------------------------
regularization: none
layer2.3.relu_2
time taken: 379.70578622817993
---------------------------------------------------------------------------
done!
create feature extractor...
create data loader...
load models...
100%|###########################################| 10/10 [08:35<00:00, 51.60s/it]
---------------------------------------------------------------------------
regularization: none
layer3.5.relu_2
time taken: 515.0494174957275
---------------------------------------------------------------------------
done!
create feature extractor...
create data loader...
load models...
100%|###########################################| 10/10 [09:35<00:00, 57.51s/it]
---------------------------------------------------------------------------
regularization: none
layer4.2.relu_2
time taken: 574.0883777141571
---------------------------------------------------------------------------
done!







---------------------------------------------------------------------------
regularization: jitter_only
layer1.2.relu_2
time taken: 251.32361102104187
---------------------------------------------------------------------------
done!
create feature extractor...
create data loader...
load models...
100%|###########################################| 10/10 [06:35<00:00, 39.59s/it]
---------------------------------------------------------------------------
regularization: jitter_only
layer2.3.relu_2
time taken: 394.92690801620483
---------------------------------------------------------------------------
done!
create feature extractor...
create data loader...
load models...
100%|###########################################| 10/10 [08:51<00:00, 53.12s/it]
---------------------------------------------------------------------------
regularization: jitter_only
layer3.5.relu_2
time taken: 529.9662208557129
---------------------------------------------------------------------------
done!
create feature extractor...
create data loader...
load models...
 80%|###################################2        | 8/10 [07:52<01:57, 58.91s/it]100%|###########################################| 10/10 [09:50<00:00, 59.02s/it]
---------------------------------------------------------------------------
regularization: jitter_only
layer4.2.relu_2
time taken: 589.1696043014526
---------------------------------------------------------------------------
done!














==> eval_values/afhq_eval/stitching_BigGAN.txt <==


from layer: layer1, to layer: G.blocks.4.0
time taken: 348.22567772865295
mean cossim value: [tensor(0.7445), tensor(0.9128), tensor(0.9123), tensor(0.9126), tensor(0.9129), tensor(0.9128), tensor(0.9128), tensor(0.9128), tensor(0.9131), tensor(0.9130), tensor(0.9133), tensor(0.9129), tensor(0.9127), tensor(0.
9132), tensor(0.9132), tensor(0.9132), tensor(0.9132), tensor(0.9132), tensor(0.9131), tensor(0.9133), tensor(0.9133), tensor(0.9136)]
std cossim value: [tensor(0.0153), tensor(0.0105), tensor(0.0104), tensor(0.0104), tensor(0.0104), tensor(0.0104), tensor(0.0104), tensor(0.0104), tensor(0.0103), tensor(0.0103), tensor(0.0104), tensor(0.0103), tensor(0.0104), tensor(0.0
104), tensor(0.0103), tensor(0.0103), tensor(0.0103), tensor(0.0103), tensor(0.0103), tensor(0.0103), tensor(0.0103), tensor(0.0103)]
mean cossim gram matrices value: [tensor(0.9425), tensor(0.9826), tensor(0.9825), tensor(0.9826), tensor(0.9826), tensor(0.9828), tensor(0.9831), tensor(0.9825), tensor(0.9829), tensor(0.9834), tensor(0.9833), tensor(0.9829), tensor(0.98
29), tensor(0.9837), tensor(0.9835), tensor(0.9833), tensor(0.9833), tensor(0.9834), tensor(0.9832), tensor(0.9834), tensor(0.9836), tensor(0.9832)]
std cossim gram matrices value: [tensor(0.0126), tensor(0.0052), tensor(0.0052), tensor(0.0052), tensor(0.0051), tensor(0.0051), tensor(0.0050), tensor(0.0051), tensor(0.0051), tensor(0.0049), tensor(0.0050), tensor(0.0051), tensor(0.005
1), tensor(0.0049), tensor(0.0049), tensor(0.0050), tensor(0.0050), tensor(0.0050), tensor(0.0049), tensor(0.0049), tensor(0.0049), tensor(0.0050)]
mean value l1: [tensor(0.4177), tensor(0.2336), tensor(0.2346), tensor(0.2343), tensor(0.2338), tensor(0.2339), tensor(0.2337), tensor(0.2342), tensor(0.2336), tensor(0.2336), tensor(0.2331), tensor(0.2338), tensor(0.2342), tensor(0.2330
), tensor(0.2334), tensor(0.2334), tensor(0.2333), tensor(0.2331), tensor(0.2337), tensor(0.2331), tensor(0.2331), tensor(0.2326)]
std value l1: [tensor(0.0241), tensor(0.0197), tensor(0.0197), tensor(0.0198), tensor(0.0198), tensor(0.0198), tensor(0.0197), tensor(0.0197), tensor(0.0197), tensor(0.0197), tensor(0.0198), tensor(0.0197), tensor(0.0198), tensor(0.0197)
, tensor(0.0196), tensor(0.0198), tensor(0.0196), tensor(0.0196), tensor(0.0195), tensor(0.0196), tensor(0.0195), tensor(0.0197)]
--------------------------------------------------------------------

--------------------------------------------------------------------
from layer: layer2, to layer: G.blocks.3.0
time taken: 213.96536564826965
mean cossim value: [tensor(0.5543), tensor(0.8268), tensor(0.8278), tensor(0.8273), tensor(0.8274), tensor(0.8287), tensor(0.8274), tensor(0.8273), tensor(0.8273), tensor(0.8281), tensor(0.8278), tensor(0.8279), tensor(0.8282), tensor(0.8280)]
std cossim value: [tensor(0.0197), tensor(0.0174), tensor(0.0173), tensor(0.0171), tensor(0.0177), tensor(0.0173), tensor(0.0173), tensor(0.0168), tensor(0.0172), tensor(0.0174), tensor(0.0169), tensor(0.0173), tensor(0.0172), tensor(0.0172)]
mean cossim gram matrices value: [tensor(0.8533), tensor(0.9667), tensor(0.9675), tensor(0.9665), tensor(0.9666), tensor(0.9673), tensor(0.9670), tensor(0.9665), tensor(0.9664), tensor(0.9669), tensor(0.9668), tensor(0.9665), tensor(0.9671), tensor(0.9669)]
std cossim gram matrices value: [tensor(0.0236), tensor(0.0076), tensor(0.0074), tensor(0.0072), tensor(0.0078), tensor(0.0074), tensor(0.0074), tensor(0.0071), tensor(0.0075), tensor(0.0075), tensor(0.0075), tensor(0.0077), tensor(0.0075), tensor(0.0076)]
mean value l1: [tensor(0.2683), tensor(0.1660), tensor(0.1655), tensor(0.1659), tensor(0.1655), tensor(0.1651), tensor(0.1658), tensor(0.1662), tensor(0.1660), tensor(0.1654), tensor(0.1658), tensor(0.1658), tensor(0.1657), tensor(0.1655)]
std value l1: [tensor(0.0134), tensor(0.0125), tensor(0.0125), tensor(0.0125), tensor(0.0128), tensor(0.0126), tensor(0.0127), tensor(0.0123), tensor(0.0125), tensor(0.0124), tensor(0.0123), tensor(0.0126), tensor(0.0125), tensor(0.0124)]
--------------------------------------------------------------------


from layer: layer3, to layer: G.blocks.2.0
time taken: 272.3163912296295
mean cossim value: [tensor(0.3068), tensor(0.7104), tensor(0.7154), tensor(0.7174), tensor(0.7180), tensor(0.7195), tensor(0.7206), tensor(0.7196), tensor(0.7208), tensor(0.7205), tensor(0.7216), tensor(0.7214), tensor(0.7204), tensor(0.7209), tensor(0.7225), tensor(0.7223), tensor(0.7236), tensor(0.7219)]
std cossim value: [tensor(0.0184), tensor(0.0388), tensor(0.0374), tensor(0.0380), tensor(0.0370), tensor(0.0378), tensor(0.0364), tensor(0.0370), tensor(0.0369), tensor(0.0373), tensor(0.0367), tensor(0.0369), tensor(0.0383), tensor(0.0359), tensor(0.0368), tensor(0.0363), tensor(0.0368), tensor(0.0367)]
mean cossim gram matrices value: [tensor(0.5029), tensor(0.8767), tensor(0.8833), tensor(0.8838), tensor(0.8847), tensor(0.8851), tensor(0.8872), tensor(0.8872), tensor(0.8886), tensor(0.8868), tensor(0.8887), tensor(0.8888), tensor(0.8877), tensor(0.8875), tensor(0.8883), tensor(0.8896), tensor(0.8910), tensor(0.8890)]
std cossim gram matrices value: [tensor(0.0410), tensor(0.0273), tensor(0.0241), tensor(0.0242), tensor(0.0236), tensor(0.0242), tensor(0.0224), tensor(0.0231), tensor(0.0226), tensor(0.0233), tensor(0.0225), tensor(0.0229), tensor(0.0234), tensor(0.0227), tensor(0.0223), tensor(0.0217), tensor(0.0220), tensor(0.0223)]
mean value l1: [tensor(0.1446), tensor(0.0856), tensor(0.0847), tensor(0.0843), tensor(0.0841), tensor(0.0839), tensor(0.0836), tensor(0.0837), tensor(0.0837), tensor(0.0837), tensor(0.0833), tensor(0.0834), tensor(0.0838), tensor(0.0835), tensor(0.0832), tensor(0.0833), tensor(0.0830), tensor(0.0836)]
std value l1: [tensor(0.0048), tensor(0.0086), tensor(0.0082), tensor(0.0083), tensor(0.0082), tensor(0.0084), tensor(0.0082), tensor(0.0082), tensor(0.0083), tensor(0.0083), tensor(0.0082), tensor(0.0081), tensor(0.0086), tensor(0.0080), tensor(0.0081), tensor(0.0082), tensor(0.0082), tensor(0.0083)]























new results:


--------------------------------------------------------------------
from layer: layer3, to layer: G.blocks.2.0
time taken: 7.883567571640015
model str: resnet34
mean cosine_similarity value: [tensor(0.3062), tensor(0.7243)]
std cosine_similarity value: [tensor(0.0182), tensor(0.0375)]
mean L1_Loss value: [tensor(0.1449), tensor(0.0829)]
std L1_Loss value: [tensor(0.0051), tensor(0.0085)]
mean cossim_gram_matrices value: [tensor(0.5015), tensor(0.8875)]
std cossim_gram_matrices value: [tensor(0.0382), tensor(0.0244)]
--------------------------------------------------------------------
--------------------------------------------------------------------
--------------------------------------------------------------------
Adding attention layer in G at resolution 64
Loading weights from weights/138k...
load models...
100%|###########################################| 50/50 [00:03<00:00, 13.65it/s]
100%|###########################################| 50/50 [00:03<00:00, 13.33it/s]
--------------------------------------------------------------------
--------------------------------------------------------------------
from layer: layer3, to layer: G.blocks.3.0
time taken: 7.44112229347229
model str: resnet34
mean cosine_similarity value: [tensor(0.2913), tensor(0.5642)]
std cosine_similarity value: [tensor(0.0173), tensor(0.0470)]
mean L1_Loss value: [tensor(0.1395), tensor(0.1082)]
std L1_Loss value: [tensor(0.0044), tensor(0.0096)]
mean cossim_gram_matrices value: [tensor(0.4419), tensor(0.7176)]
std cossim_gram_matrices value: [tensor(0.0370), tensor(0.0551)]
--------------------------------------------------------------------
--------------------------------------------------------------------
--------------------------------------------------------------------
Adding attention layer in G at resolution 64
Loading weights from weights/138k...
load models...
100%|###########################################| 50/50 [00:03<00:00, 13.07it/s]
100%|###########################################| 50/50 [00:03<00:00, 13.02it/s]
--------------------------------------------------------------------
--------------------------------------------------------------------
from layer: layer3, to layer: G.blocks.4.0
time taken: 7.733110189437866






#-------------------------- including vgg ---------------------------------


--------------------------------------------------------------------
from layer: layer1, to layer: G.blocks.2.0
time taken: 22.47899580001831
model str: resnet34
mean cosine_similarity value: [tensor(0.7470), tensor(0.9125)]
std cosine_similarity value: [tensor(0.0259), tensor(0.0143)]
mean L1_Loss value: [tensor(0.4098), tensor(0.2203)]
std L1_Loss value: [tensor(0.0336), tensor(0.0273)]
mean cossim_gram_matrices value: [tensor(0.8867), tensor(0.9955)]
std cossim_gram_matrices value: [tensor(0.0266), tensor(0.0020)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.4683), tensor(0.7082)]
std cosine_similarity value: [tensor(0.0514), tensor(0.0437)]
mean L1_Loss value: [tensor(0.1151), tensor(0.0756)]
std L1_Loss value: [tensor(0.0127), tensor(0.0099)]
mean cossim_gram_matrices value: [tensor(0.6562), tensor(0.9670)]
std cossim_gram_matrices value: [tensor(0.0799), tensor(0.0180)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.6556), tensor(0.8867)]
std cosine_similarity value: [tensor(0.0342), tensor(0.0182)]
mean L1_Loss value: [tensor(0.1415), tensor(0.0663)]
std L1_Loss value: [tensor(0.0111), tensor(0.0071)]
mean cossim_gram_matrices value: [tensor(0.7240), tensor(0.9893)]
std cossim_gram_matrices value: [tensor(0.0589), tensor(0.0052)]
--------------------------------------------------------------------

--------------------------------------------------------------------
from layer: layer1, to layer: G.blocks.3.0
time taken: 23.254726886749268
model str: resnet34
mean cosine_similarity value: [tensor(0.7406), tensor(0.9305)]
std cosine_similarity value: [tensor(0.0231), tensor(0.0113)]
mean L1_Loss value: [tensor(0.4047), tensor(0.1947)]
std L1_Loss value: [tensor(0.0328), tensor(0.0238)]
mean cossim_gram_matrices value: [tensor(0.9308), tensor(0.9965)]
std cossim_gram_matrices value: [tensor(0.0253), tensor(0.0017)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.4759), tensor(0.7325)]
std cosine_similarity value: [tensor(0.0490), tensor(0.0403)]
mean L1_Loss value: [tensor(0.1125), tensor(0.0714)]
std L1_Loss value: [tensor(0.0110), tensor(0.0093)]
mean cossim_gram_matrices value: [tensor(0.7617), tensor(0.9653)]
std cossim_gram_matrices value: [tensor(0.0803), tensor(0.0203)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.6839), tensor(0.9046)]
std cosine_similarity value: [tensor(0.0368), tensor(0.0153)]
mean L1_Loss value: [tensor(0.1283), tensor(0.0602)]
std L1_Loss value: [tensor(0.0113), tensor(0.0064)]
mean cossim_gram_matrices value: [tensor(0.8246), tensor(0.9899)]
std cossim_gram_matrices value: [tensor(0.0665), tensor(0.0053)]
--------------------------------------------------------------------


from layer: layer1, to layer: G.blocks.3.0
time taken: 3.6708121299743652
--------------------------------------------------------------------
--------------------------------------------------------------------
mean runtime: 3.395181894302368
std runtime: 0.12890228422881458




--------------------------------------------------------------------
from layer: layer1, to layer: G.blocks.4.0
time taken: 22.99039649963379
model str: resnet34
mean cosine_similarity value: [tensor(0.7459), tensor(0.9285)]
std cosine_similarity value: [tensor(0.0154), tensor(0.0127)]
mean L1_Loss value: [tensor(0.4156), tensor(0.1960)]
std L1_Loss value: [tensor(0.0243), tensor(0.0249)]
mean cossim_gram_matrices value: [tensor(0.9434), tensor(0.9905)]
std cossim_gram_matrices value: [tensor(0.0125), tensor(0.0051)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.4334), tensor(0.7485)]
std cosine_similarity value: [tensor(0.0306), tensor(0.0386)]
mean L1_Loss value: [tensor(0.1294), tensor(0.0697)]
std L1_Loss value: [tensor(0.0092), tensor(0.0085)]
mean cossim_gram_matrices value: [tensor(0.8254), tensor(0.9407)]
std cossim_gram_matrices value: [tensor(0.0455), tensor(0.0357)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.6911), tensor(0.8973)]
std cosine_similarity value: [tensor(0.0242), tensor(0.0182)]
mean L1_Loss value: [tensor(0.1245), tensor(0.0624)]
std L1_Loss value: [tensor(0.0074), tensor(0.0072)]
mean cossim_gram_matrices value: [tensor(0.8573), tensor(0.9779)]
std cossim_gram_matrices value: [tensor(0.0279), tensor(0.0113)]
--------------------------------------------------------------------














--------------------------------------------------------------------
from layer: layer2, to layer: G.blocks.2.0
time taken: 43.60829401016235
model str: resnet34
mean cosine_similarity value: [tensor(0.5499), tensor(0.8351), tensor(0.8371), tensor(0.8378), tensor(0.8379)]
std cosine_similarity value: [tensor(0.0232), tensor(0.0171), tensor(0.0171), tensor(0.0169), tensor(0.0170)]
mean L1_Loss value: [tensor(0.2697), tensor(0.1576), tensor(0.1563), tensor(0.1557), tensor(0.1555)]
std L1_Loss value: [tensor(0.0152), tensor(0.0130), tensor(0.0131), tensor(0.0128), tensor(0.0129)]
mean cossim_gram_matrices value: [tensor(0.8503), tensor(0.9840), tensor(0.9849), tensor(0.9851), tensor(0.9852)]
std cossim_gram_matrices value: [tensor(0.0226), tensor(0.0045), tensor(0.0042), tensor(0.0042), tensor(0.0041)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.2853), tensor(0.6138), tensor(0.6154), tensor(0.6161), tensor(0.6162)]
std cosine_similarity value: [tensor(0.0213), tensor(0.0323), tensor(0.0320), tensor(0.0320), tensor(0.0322)]
mean L1_Loss value: [tensor(0.0771), tensor(0.0535), tensor(0.0533), tensor(0.0531), tensor(0.0531)]
std L1_Loss value: [tensor(0.0039), tensor(0.0041), tensor(0.0041), tensor(0.0040), tensor(0.0041)]
mean cossim_gram_matrices value: [tensor(0.7315), tensor(0.9561), tensor(0.9539), tensor(0.9557), tensor(0.9557)]
std cossim_gram_matrices value: [tensor(0.0391), tensor(0.0108), tensor(0.0114), tensor(0.0108), tensor(0.0108)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.4328), tensor(0.8019), tensor(0.8047), tensor(0.8050), tensor(0.8047)]
std cosine_similarity value: [tensor(0.0190), tensor(0.0184), tensor(0.0183), tensor(0.0180), tensor(0.0182)]
mean L1_Loss value: [tensor(0.1231), tensor(0.0691), tensor(0.0685), tensor(0.0683), tensor(0.0683)]
std L1_Loss value: [tensor(0.0070), tensor(0.0056), tensor(0.0056), tensor(0.0055), tensor(0.0055)]
mean cossim_gram_matrices value: [tensor(0.7193), tensor(0.9673), tensor(0.9682), tensor(0.9684), tensor(0.9676)]
std cossim_gram_matrices value: [tensor(0.0384), tensor(0.0092), tensor(0.0091), tensor(0.0089), tensor(0.0089)]
--------------------------------------------------------------------



from layer: layer2, to layer: G.blocks.2.0
time taken: 2.7621617317199707
--------------------------------------------------------------------
--------------------------------------------------------------------
mean runtime: 2.7764966249465943
std runtime: 0.07812638233624179




--------------------------------------------------------------------
from layer: layer2, to layer: G.blocks.3.0
time taken: 17.03303027153015
model str: resnet34
mean cosine_similarity value: [tensor(0.5576), tensor(0.8383)]
std cosine_similarity value: [tensor(0.0197), tensor(0.0189)]
mean L1_Loss value: [tensor(0.2659), tensor(0.1558)]
std L1_Loss value: [tensor(0.0129), tensor(0.0137)]
mean cossim_gram_matrices value: [tensor(0.8528), tensor(0.9731)]
std cossim_gram_matrices value: [tensor(0.0244), tensor(0.0078)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.2885), tensor(0.6375)]
std cosine_similarity value: [tensor(0.0197), tensor(0.0321)]
mean L1_Loss value: [tensor(0.0761), tensor(0.0519)]
std L1_Loss value: [tensor(0.0033), tensor(0.0040)]
mean cossim_gram_matrices value: [tensor(0.7137), tensor(0.9373)]
std cossim_gram_matrices value: [tensor(0.0434), tensor(0.0152)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.4245), tensor(0.8081)]
std cosine_similarity value: [tensor(0.0195), tensor(0.0199)]
mean L1_Loss value: [tensor(0.1218), tensor(0.0674)]
std L1_Loss value: [tensor(0.0060), tensor(0.0057)]
mean cossim_gram_matrices value: [tensor(0.6861), tensor(0.9538)]
std cossim_gram_matrices value: [tensor(0.0386), tensor(0.0121)]
--------------------------------------------------------------------

--------------------------------------------------------------------
from layer: layer2, to layer: G.blocks.4.0
time taken: 16.87688398361206
model str: resnet34
mean cosine_similarity value: [tensor(0.5483), tensor(0.7858)]
std cosine_similarity value: [tensor(0.0150), tensor(0.0234)]
mean L1_Loss value: [tensor(0.2890), tensor(0.1802)]
std L1_Loss value: [tensor(0.0113), tensor(0.0150)]
mean cossim_gram_matrices value: [tensor(0.8182), tensor(0.9307)]
std cossim_gram_matrices value: [tensor(0.0131), tensor(0.0141)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.2832), tensor(0.5548)]
std cosine_similarity value: [tensor(0.0132), tensor(0.0307)]
mean L1_Loss value: [tensor(0.0841), tensor(0.0597)]
std L1_Loss value: [tensor(0.0027), tensor(0.0039)]
mean cossim_gram_matrices value: [tensor(0.6693), tensor(0.8142)]
std cossim_gram_matrices value: [tensor(0.0286), tensor(0.0286)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.4355), tensor(0.7450)]
std cosine_similarity value: [tensor(0.0133), tensor(0.0248)]
mean L1_Loss value: [tensor(0.1296), tensor(0.0776)]
std L1_Loss value: [tensor(0.0052), tensor(0.0064)]
mean cossim_gram_matrices value: [tensor(0.7125), tensor(0.8921)]
std cossim_gram_matrices value: [tensor(0.0240), tensor(0.0199)]
--------------------------------------------------------------------














--------------------------------------------------------------------
from layer: layer3, to layer: G.blocks.1.0
time taken: 21.599213361740112
model str: resnet34
mean cosine_similarity value: [tensor(0.3017), tensor(0.3161), tensor(0.3179)]
std cosine_similarity value: [tensor(0.0179), tensor(0.0184), tensor(0.0185)]
mean L1_Loss value: [tensor(0.1502), tensor(0.1371), tensor(0.1365)]
std L1_Loss value: [tensor(0.0060), tensor(0.0053), tensor(0.0052)]
mean cossim_gram_matrices value: [tensor(0.5168), tensor(0.5158), tensor(0.5142)]
std cossim_gram_matrices value: [tensor(0.0380), tensor(0.0494), tensor(0.0492)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.1407), tensor(0.1802), tensor(0.1827)]
std cosine_similarity value: [tensor(0.0160), tensor(0.0178), tensor(0.0179)]
mean L1_Loss value: [tensor(0.0318), tensor(0.0313), tensor(0.0311)]
std L1_Loss value: [tensor(0.0016), tensor(0.0014), tensor(0.0014)]
mean cossim_gram_matrices value: [tensor(0.4919), tensor(0.5369), tensor(0.5397)]
std cossim_gram_matrices value: [tensor(0.0562), tensor(0.0617), tensor(0.0614)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.2224), tensor(0.2621), tensor(0.2648)]
std cosine_similarity value: [tensor(0.0141), tensor(0.0249), tensor(0.0255)]
mean L1_Loss value: [tensor(0.0615), tensor(0.0465), tensor(0.0463)]
std L1_Loss value: [tensor(0.0024), tensor(0.0023), tensor(0.0023)]
mean cossim_gram_matrices value: [tensor(0.3354), tensor(0.3106), tensor(0.3131)]
std cossim_gram_matrices value: [tensor(0.0346), tensor(0.0409), tensor(0.0412)]
--------------------------------------------------------------------



--------------------------------------------------------------------
from layer: layer3, to layer: G.blocks.2.0
time taken: 12.986928462982178
model str: resnet34
mean cosine_similarity value: [tensor(0.3076), tensor(0.7249)]
std cosine_similarity value: [tensor(0.0180), tensor(0.0383)]
mean L1_Loss value: [tensor(0.1436), tensor(0.0828)]
std L1_Loss value: [tensor(0.0048), tensor(0.0086)]
mean cossim_gram_matrices value: [tensor(0.5031), tensor(0.8880)]
std cossim_gram_matrices value: [tensor(0.0426), tensor(0.0246)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.1508), tensor(0.4858)]
std cosine_similarity value: [tensor(0.0170), tensor(0.0420)]
mean L1_Loss value: [tensor(0.0311), tensor(0.0262)]
std L1_Loss value: [tensor(0.0015), tensor(0.0019)]
mean cossim_gram_matrices value: [tensor(0.4958), tensor(0.8055)]
std cossim_gram_matrices value: [tensor(0.0631), tensor(0.0397)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.2278), tensor(0.6762)]
std cosine_similarity value: [tensor(0.0154), tensor(0.0418)]
mean L1_Loss value: [tensor(0.0590), tensor(0.0347)]
std L1_Loss value: [tensor(0.0021), tensor(0.0035)]
mean cossim_gram_matrices value: [tensor(0.3264), tensor(0.8444)]
std cossim_gram_matrices value: [tensor(0.0288), tensor(0.0327)]
--------------------------------------------------------------------


from layer: layer3, to layer: G.blocks.2.0
time taken: 2.7326693534851074
--------------------------------------------------------------------
--------------------------------------------------------------------
mean runtime: 2.699622941017151
std runtime: 0.06198660251014836




--------------------------------------------------------------------
from layer: layer3, to layer: G.blocks.3.0
time taken: 13.847241163253784
model str: resnet34
mean cosine_similarity value: [tensor(0.2957), tensor(0.5654)]
std cosine_similarity value: [tensor(0.0171), tensor(0.0479)]
mean L1_Loss value: [tensor(0.1385), tensor(0.1080)]
std L1_Loss value: [tensor(0.0044), tensor(0.0096)]
mean cossim_gram_matrices value: [tensor(0.4551), tensor(0.7186)]
std cossim_gram_matrices value: [tensor(0.0364), tensor(0.0563)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.1501), tensor(0.3237)]
std cosine_similarity value: [tensor(0.0172), tensor(0.0383)]
mean L1_Loss value: [tensor(0.0296), tensor(0.0291)]
std L1_Loss value: [tensor(0.0014), tensor(0.0016)]
mean cossim_gram_matrices value: [tensor(0.4741), tensor(0.6165)]
std cossim_gram_matrices value: [tensor(0.0598), tensor(0.0764)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.2216), tensor(0.5301)]
std cosine_similarity value: [tensor(0.0124), tensor(0.0515)]
mean L1_Loss value: [tensor(0.0607), tensor(0.0426)]
std L1_Loss value: [tensor(0.0020), tensor(0.0040)]
mean cossim_gram_matrices value: [tensor(0.2713), tensor(0.6491)]
std cossim_gram_matrices value: [tensor(0.0240), tensor(0.0639)]
--------------------------------------------------------------------



--------------------------------------------------------------------
from layer: layer3, to layer: G.blocks.4.0
time taken: 13.507509469985962
model str: resnet34
mean cosine_similarity value: [tensor(0.2958), tensor(0.3220)]
std cosine_similarity value: [tensor(0.0160), tensor(0.0165)]
mean L1_Loss value: [tensor(0.1438), tensor(0.1325)]
std L1_Loss value: [tensor(0.0041), tensor(0.0044)]
mean cossim_gram_matrices value: [tensor(0.3867), tensor(0.4731)]
std cossim_gram_matrices value: [tensor(0.0213), tensor(0.0435)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.1345), tensor(0.1876)]
std cosine_similarity value: [tensor(0.0152), tensor(0.0207)]
mean L1_Loss value: [tensor(0.0307), tensor(0.0312)]
std L1_Loss value: [tensor(0.0014), tensor(0.0013)]
mean cossim_gram_matrices value: [tensor(0.3318), tensor(0.4948)]
std cossim_gram_matrices value: [tensor(0.0472), tensor(0.0607)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.2257), tensor(0.2572)]
std cosine_similarity value: [tensor(0.0109), tensor(0.0220)]
mean L1_Loss value: [tensor(0.0649), tensor(0.0502)]
std L1_Loss value: [tensor(0.0014), tensor(0.0021)]
mean cossim_gram_matrices value: [tensor(0.2422), tensor(0.3153)]
std cossim_gram_matrices value: [tensor(0.0158), tensor(0.0376)]
--------------------------------------------------------------------





















==> eval_values/afhq_eval/stitching_stylegan2_afhq_whole_imagenet.txt <==
--------------------------------------------------------------------
from layer: layer2, to layer: G.synthesis.b64.conv0
time taken: 391.5842344760895
mean cossim value: [tensor(0.5590), tensor(0.8707), tensor(0.8707), tensor(0.8702), tensor(0.8699), tensor(0.8712)]
std cossim value: [tensor(0.0199), tensor(0.0146), tensor(0.0146), tensor(0.0147), tensor(0.0144), tensor(0.0144)]
mean cossim gram matrices value: [tensor(0.8914), tensor(0.9852), tensor(0.9856), tensor(0.9857), tensor(0.9856), tensor(0.9859)]
std cossim gram matrices value: [tensor(0.0233), tensor(0.0050), tensor(0.0050), tensor(0.0051), tensor(0.0054), tensor(0.0053)]
mean value l1: [tensor(0.2705), tensor(0.1396), tensor(0.1391), tensor(0.1397), tensor(0.1398), tensor(0.1394)]
std value l1: [tensor(0.0134), tensor(0.0112), tensor(0.0110), tensor(0.0110), tensor(0.0110), tensor(0.0110)]
--------------------------------------------------------------------
--------------------------------------------------------------------
from layer: layer3, to layer: G.synthesis.b32.conv0
time taken: 390.289785861969
mean cossim value: [tensor(0.3179), tensor(0.7379), tensor(0.7409), tensor(0.7385), tensor(0.7388), tensor(0.7392)]
std cossim value: [tensor(0.0195), tensor(0.0323), tensor(0.0312), tensor(0.0311), tensor(0.0329), tensor(0.0319)]
mean cossim gram matrices value: [tensor(0.5404), tensor(0.9038), tensor(0.9067), tensor(0.9061), tensor(0.9059), tensor(0.9062)]
std cossim gram matrices value: [tensor(0.0450), tensor(0.0190), tensor(0.0179), tensor(0.0182), tensor(0.0191), tensor(0.0192)]
mean value l1: [tensor(0.1413), tensor(0.0774), tensor(0.0767), tensor(0.0772), tensor(0.0771), tensor(0.0771)]
std value l1: [tensor(0.0054), tensor(0.0072), tensor(0.0071), tensor(0.0071), tensor(0.0072), tensor(0.0071)]
--------------------------------------------------------------------



trained on imagenetval

--------------------------------------------------------------------
from layer: layer1, to layer: G.synthesis.b64.conv0
time taken: 29.409940481185913
model str: resnet34
mean cosine_similarity value: [tensor(0.7482), tensor(0.9377)]
std cosine_similarity value: [tensor(0.0225), tensor(0.0099)]
mean L1_Loss value: [tensor(0.3980), tensor(0.1891)]
std L1_Loss value: [tensor(0.0331), tensor(0.0220)]
mean cossim_gram_matrices value: [tensor(0.9612), tensor(0.9945)]
std cossim_gram_matrices value: [tensor(0.0191), tensor(0.0035)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.4760), tensor(0.7617)]
std cosine_similarity value: [tensor(0.0435), tensor(0.0347)]
mean L1_Loss value: [tensor(0.1105), tensor(0.0685)]
std L1_Loss value: [tensor(0.0103), tensor(0.0087)]
mean cossim_gram_matrices value: [tensor(0.8680), tensor(0.9809)]
std cossim_gram_matrices value: [tensor(0.0705), tensor(0.0123)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.6907), tensor(0.9193)]
std cosine_similarity value: [tensor(0.0342), tensor(0.0126)]
mean L1_Loss value: [tensor(0.1215), tensor(0.0566)]
std L1_Loss value: [tensor(0.0104), tensor(0.0057)]
mean cossim_gram_matrices value: [tensor(0.8928), tensor(0.9858)]
std cossim_gram_matrices value: [tensor(0.0540), tensor(0.0101)]
--------------------------------------------------------------------


--------------------------------------------------------------------
from layer: layer1, to layer: G.synthesis.b128.conv0
time taken: 25.85702681541443
model str: resnet34
mean cosine_similarity value: [tensor(0.7462), tensor(0.9513)]
std cosine_similarity value: [tensor(0.0186), tensor(0.0081)]
mean L1_Loss value: [tensor(0.4056), tensor(0.1667)]
std L1_Loss value: [tensor(0.0288), tensor(0.0193)]
mean cossim_gram_matrices value: [tensor(0.9573), tensor(0.9950)]
std cossim_gram_matrices value: [tensor(0.0169), tensor(0.0031)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.4205), tensor(0.7988)]
std cosine_similarity value: [tensor(0.0333), tensor(0.0301)]
mean L1_Loss value: [tensor(0.1191), tensor(0.0621)]
std L1_Loss value: [tensor(0.0090), tensor(0.0076)]
mean cossim_gram_matrices value: [tensor(0.8234), tensor(0.9826)]
std cossim_gram_matrices value: [tensor(0.1171), tensor(0.0116)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.6784), tensor(0.9357)]
std cosine_similarity value: [tensor(0.0318), tensor(0.0105)]
mean L1_Loss value: [tensor(0.1219), tensor(0.0501)]
std L1_Loss value: [tensor(0.0097), tensor(0.0050)]
mean cossim_gram_matrices value: [tensor(0.8883), tensor(0.9873)]
std cossim_gram_matrices value: [tensor(0.0520), tensor(0.0091)]
--------------------------------------------------------------------

from layer: layer1, to layer: G.synthesis.b128.conv0
time taken: 5.979926586151123
--------------------------------------------------------------------
--------------------------------------------------------------------
mean runtime: 6.125560927391052
std runtime: 0.1696139954753847





--------------------------------------------------------------------
from layer: layer1, to layer: G.synthesis.b256.conv0
time taken: 25.83925700187683
model str: resnet34
mean cosine_similarity value: [tensor(0.7104), tensor(0.9464)]
std cosine_similarity value: [tensor(0.0242), tensor(0.0091)]
mean L1_Loss value: [tensor(0.4478), tensor(0.1738)]
std L1_Loss value: [tensor(0.0328), tensor(0.0207)]
mean cossim_gram_matrices value: [tensor(0.8804), tensor(0.9935)]
std cossim_gram_matrices value: [tensor(0.0331), tensor(0.0037)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.3900), tensor(0.7974)]
std cosine_similarity value: [tensor(0.0447), tensor(0.0294)]
mean L1_Loss value: [tensor(0.1190), tensor(0.0618)]
std L1_Loss value: [tensor(0.0101), tensor(0.0076)]
mean cossim_gram_matrices value: [tensor(0.5656), tensor(0.9812)]
std cossim_gram_matrices value: [tensor(0.1084), tensor(0.0129)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.6134), tensor(0.9265)]
std cosine_similarity value: [tensor(0.0372), tensor(0.0120)]
mean L1_Loss value: [tensor(0.1391), tensor(0.0532)]
std L1_Loss value: [tensor(0.0116), tensor(0.0054)]
mean cossim_gram_matrices value: [tensor(0.7157), tensor(0.9852)]
std cossim_gram_matrices value: [tensor(0.0728), tensor(0.0102)]
--------------------------------------------------------------------






--------------------------------------------------------------------
from layer: layer2, to layer: G.synthesis.b128.conv0
time taken: 18.994428873062134
model str: resnet34
mean cosine_similarity value: [tensor(0.5823), tensor(0.8714)]
std cosine_similarity value: [tensor(0.0195), tensor(0.0146)]
mean L1_Loss value: [tensor(0.2585), tensor(0.1388)]
std L1_Loss value: [tensor(0.0132), tensor(0.0112)]
mean cossim_gram_matrices value: [tensor(0.8959), tensor(0.9838)]
std cossim_gram_matrices value: [tensor(0.0214), tensor(0.0063)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.3173), tensor(0.7054)]
std cosine_similarity value: [tensor(0.0222), tensor(0.0225)]
mean L1_Loss value: [tensor(0.0738), tensor(0.0471)]
std L1_Loss value: [tensor(0.0036), tensor(0.0033)]
mean cossim_gram_matrices value: [tensor(0.8232), tensor(0.9630)]
std cossim_gram_matrices value: [tensor(0.0471), tensor(0.0126)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.4827), tensor(0.8487)]
std cosine_similarity value: [tensor(0.0231), tensor(0.0171)]
mean L1_Loss value: [tensor(0.1164), tensor(0.0607)]
std L1_Loss value: [tensor(0.0067), tensor(0.0050)]
mean cossim_gram_matrices value: [tensor(0.8149), tensor(0.9707)]
std cossim_gram_matrices value: [tensor(0.0505), tensor(0.0123)]
--------------------------------------------------------------------

--------------------------------------------------------------------
from layer: layer2, to layer: G.synthesis.b64.conv0
time taken: 66.20666193962097
model str: resnet34
mean cosine_similarity value: [tensor(0.5598), tensor(0.8710), tensor(0.8707), tensor(0.8708), tensor(0.8696), tensor(0.8707), tensor(0.8703)]
std cosine_similarity value: [tensor(0.0198), tensor(0.0148), tensor(0.0149), tensor(0.0149), tensor(0.0148), tensor(0.0144), tensor(0.0143)]
mean L1_Loss value: [tensor(0.2702), tensor(0.1394), tensor(0.1391), tensor(0.1393), tensor(0.1401), tensor(0.1396), tensor(0.1398)]
std L1_Loss value: [tensor(0.0135), tensor(0.0112), tensor(0.0112), tensor(0.0113), tensor(0.0112), tensor(0.0109), tensor(0.0111)]
mean cossim_gram_matrices value: [tensor(0.8915), tensor(0.9852), tensor(0.9856), tensor(0.9859), tensor(0.9854), tensor(0.9857), tensor(0.9857)]
std cossim_gram_matrices value: [tensor(0.0240), tensor(0.0056), tensor(0.0051), tensor(0.0047), tensor(0.0053), tensor(0.0051), tensor(0.0048)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.2891), tensor(0.7072), tensor(0.7054), tensor(0.7054), tensor(0.7039), tensor(0.7063), tensor(0.7058)]
std cosine_similarity value: [tensor(0.0180), tensor(0.0237), tensor(0.0238), tensor(0.0240), tensor(0.0234), tensor(0.0231), tensor(0.0229)]
mean L1_Loss value: [tensor(0.0763), tensor(0.0473), tensor(0.0472), tensor(0.0473), tensor(0.0475), tensor(0.0473), tensor(0.0474)]
std L1_Loss value: [tensor(0.0035), tensor(0.0034), tensor(0.0034), tensor(0.0034), tensor(0.0033), tensor(0.0033), tensor(0.0034)]
mean cossim_gram_matrices value: [tensor(0.8200), tensor(0.9693), tensor(0.9685), tensor(0.9697), tensor(0.9679), tensor(0.9703), tensor(0.9703)]
std cossim_gram_matrices value: [tensor(0.0451), tensor(0.0106), tensor(0.0102), tensor(0.0094), tensor(0.0105), tensor(0.0095), tensor(0.0091)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.4586), tensor(0.8471), tensor(0.8472), tensor(0.8474), tensor(0.8459), tensor(0.8471), tensor(0.8468)]
std cosine_similarity value: [tensor(0.0211), tensor(0.0176), tensor(0.0175), tensor(0.0173), tensor(0.0175), tensor(0.0168), tensor(0.0165)]
mean L1_Loss value: [tensor(0.1231), tensor(0.0611), tensor(0.0610), tensor(0.0611), tensor(0.0614), tensor(0.0612), tensor(0.0613)]
std L1_Loss value: [tensor(0.0067), tensor(0.0050), tensor(0.0050), tensor(0.0051), tensor(0.0051), tensor(0.0049), tensor(0.0050)]
mean cossim_gram_matrices value: [tensor(0.8059), tensor(0.9737), tensor(0.9737), tensor(0.9749), tensor(0.9734), tensor(0.9749), tensor(0.9745)]
std cossim_gram_matrices value: [tensor(0.0473), tensor(0.0116), tensor(0.0113), tensor(0.0098), tensor(0.0113), tensor(0.0110), tensor(0.0104)]
--------------------------------------------------------------------


from layer: layer2, to layer: G.synthesis.b64.conv0
time taken: 5.9772491455078125
--------------------------------------------------------------------
--------------------------------------------------------------------
mean runtime: 5.916560888290405
std runtime: 0.06322012338204856






--------------------------------------------------------------------
from layer: layer2, to layer: G.synthesis.b32.conv0
time taken: 22.156884908676147
model str: resnet34
mean cosine_similarity value: [tensor(0.5476), tensor(0.8198)]
std cosine_similarity value: [tensor(0.0201), tensor(0.0185)]
mean L1_Loss value: [tensor(0.2776), tensor(0.1659)]
std L1_Loss value: [tensor(0.0145), tensor(0.0131)]
mean cossim_gram_matrices value: [tensor(0.9042), tensor(0.9780)]
std cossim_gram_matrices value: [tensor(0.0251), tensor(0.0072)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.2822), tensor(0.6153)]
std cosine_similarity value: [tensor(0.0205), tensor(0.0290)]
mean L1_Loss value: [tensor(0.0781), tensor(0.0546)]
std L1_Loss value: [tensor(0.0038), tensor(0.0040)]
mean cossim_gram_matrices value: [tensor(0.8217), tensor(0.9567)]
std cossim_gram_matrices value: [tensor(0.0560), tensor(0.0149)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.4494), tensor(0.7809)]
std cosine_similarity value: [tensor(0.0227), tensor(0.0224)]
mean L1_Loss value: [tensor(0.1254), tensor(0.0741)]
std L1_Loss value: [tensor(0.0076), tensor(0.0061)]
mean cossim_gram_matrices value: [tensor(0.8192), tensor(0.9546)]
std cossim_gram_matrices value: [tensor(0.0485), tensor(0.0184)]
--------------------------------------------------------------------


--------------------------------------------------------------------
from layer: layer3, to layer: G.synthesis.b32.conv0
time taken: 69.92066621780396
model str: resnet34
mean cosine_similarity value: [tensor(0.3180), tensor(0.7383), tensor(0.7406), tensor(0.7393), tensor(0.7384), tensor(0.7388), tensor(0.7393)]
std cosine_similarity value: [tensor(0.0192), tensor(0.0316), tensor(0.0316), tensor(0.0321), tensor(0.0324), tensor(0.0323), tensor(0.0323)]
mean L1_Loss value: [tensor(0.1413), tensor(0.0773), tensor(0.0768), tensor(0.0770), tensor(0.0771), tensor(0.0773), tensor(0.0771)]
std L1_Loss value: [tensor(0.0054), tensor(0.0070), tensor(0.0070), tensor(0.0071), tensor(0.0073), tensor(0.0072), tensor(0.0072)]
mean cossim_gram_matrices value: [tensor(0.5410), tensor(0.9044), tensor(0.9066), tensor(0.9063), tensor(0.9058), tensor(0.9054), tensor(0.9060)]
std cossim_gram_matrices value: [tensor(0.0427), tensor(0.0195), tensor(0.0185), tensor(0.0180), tensor(0.0186), tensor(0.0187), tensor(0.0192)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.1634), tensor(0.5225), tensor(0.5257), tensor(0.5249), tensor(0.5237), tensor(0.5237), tensor(0.5239)]
std cosine_similarity value: [tensor(0.0179), tensor(0.0333), tensor(0.0335), tensor(0.0332), tensor(0.0340), tensor(0.0349), tensor(0.0343)]
mean L1_Loss value: [tensor(0.0308), tensor(0.0248), tensor(0.0248), tensor(0.0248), tensor(0.0248), tensor(0.0248), tensor(0.0248)]
std L1_Loss value: [tensor(0.0018), tensor(0.0016), tensor(0.0017), tensor(0.0017), tensor(0.0017), tensor(0.0017), tensor(0.0017)]
mean cossim_gram_matrices value: [tensor(0.5511), tensor(0.8370), tensor(0.8415), tensor(0.8420), tensor(0.8403), tensor(0.8405), tensor(0.8406)]
std cossim_gram_matrices value: [tensor(0.0580), tensor(0.0263), tensor(0.0249), tensor(0.0244), tensor(0.0251), tensor(0.0259), tensor(0.0262)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.2675), tensor(0.6977), tensor(0.7006), tensor(0.6993), tensor(0.6987), tensor(0.6991), tensor(0.6991)]
std cosine_similarity value: [tensor(0.0188), tensor(0.0354), tensor(0.0351), tensor(0.0349), tensor(0.0356), tensor(0.0349), tensor(0.0360)]
mean L1_Loss value: [tensor(0.0567), tensor(0.0326), tensor(0.0325), tensor(0.0325), tensor(0.0326), tensor(0.0325), tensor(0.0325)]
std L1_Loss value: [tensor(0.0025), tensor(0.0030), tensor(0.0030), tensor(0.0030), tensor(0.0031), tensor(0.0030), tensor(0.0030)]
mean cossim_gram_matrices value: [tensor(0.4151), tensor(0.8650), tensor(0.8681), tensor(0.8679), tensor(0.8669), tensor(0.8666), tensor(0.8681)]
std cossim_gram_matrices value: [tensor(0.0477), tensor(0.0306), tensor(0.0296), tensor(0.0271), tensor(0.0289), tensor(0.0292), tensor(0.0299)]
--------------------------------------------------------------------


from layer: layer3, to layer: G.synthesis.b32.conv0
time taken: 5.695565938949585
--------------------------------------------------------------------
--------------------------------------------------------------------
mean runtime: 5.764445161819458
std runtime: 0.05108610424302935
















trained on afhq train


--------------------------------------------------------------------
from layer: layer1, to layer: G.synthesis.b128.conv0
time taken: 14.048732995986938
model str: resnet34
mean cosine_similarity value: [tensor(0.9535)]
std cosine_similarity value: [tensor(0.0080)]
mean L1_Loss value: [tensor(0.1624)]
std L1_Loss value: [tensor(0.0191)]
mean cossim_gram_matrices value: [tensor(0.9956)]
std cossim_gram_matrices value: [tensor(0.0029)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.8014)]
std cosine_similarity value: [tensor(0.0293)]
mean L1_Loss value: [tensor(0.0611)]
std L1_Loss value: [tensor(0.0073)]
mean cossim_gram_matrices value: [tensor(0.9820)]
std cossim_gram_matrices value: [tensor(0.0113)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.9379)]
std cosine_similarity value: [tensor(0.0106)]
mean L1_Loss value: [tensor(0.0492)]
std L1_Loss value: [tensor(0.0051)]
mean cossim_gram_matrices value: [tensor(0.9882)]
std cossim_gram_matrices value: [tensor(0.0092)]
--------------------------------------------------------------------



--------------------------------------------------------------------
from layer: layer2, to layer: G.synthesis.b64.conv0
time taken: 11.214503049850464
model str: resnet34
mean cosine_similarity value: [tensor(0.8775)]
std cosine_similarity value: [tensor(0.0152)]
mean L1_Loss value: [tensor(0.1352)]
std L1_Loss value: [tensor(0.0112)]
mean cossim_gram_matrices value: [tensor(0.9865)]
std cossim_gram_matrices value: [tensor(0.0054)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.7157)]
std cosine_similarity value: [tensor(0.0239)]
mean L1_Loss value: [tensor(0.0459)]
std L1_Loss value: [tensor(0.0033)]
mean cossim_gram_matrices value: [tensor(0.9693)]
std cossim_gram_matrices value: [tensor(0.0117)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.8533)]
std cosine_similarity value: [tensor(0.0186)]
mean L1_Loss value: [tensor(0.0596)]
std L1_Loss value: [tensor(0.0051)]
mean cossim_gram_matrices value: [tensor(0.9724)]
std cossim_gram_matrices value: [tensor(0.0125)]
--------------------------------------------------------------------



--------------------------------------------------------------------
from layer: layer3, to layer: G.synthesis.b32.conv0
time taken: 9.22951602935791
model str: resnet34
mean cosine_similarity value: [tensor(0.7775)]
std cosine_similarity value: [tensor(0.0326)]
mean L1_Loss value: [tensor(0.0696)]
std L1_Loss value: [tensor(0.0072)]
mean cossim_gram_matrices value: [tensor(0.9269)]
std cossim_gram_matrices value: [tensor(0.0167)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.5792)]
std cosine_similarity value: [tensor(0.0392)]
mean L1_Loss value: [tensor(0.0230)]
std L1_Loss value: [tensor(0.0017)]
mean cossim_gram_matrices value: [tensor(0.8734)]
std cossim_gram_matrices value: [tensor(0.0229)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.7409)]
std cosine_similarity value: [tensor(0.0363)]
mean L1_Loss value: [tensor(0.0295)]
std L1_Loss value: [tensor(0.0030)]
mean cossim_gram_matrices value: [tensor(0.8953)]
std cossim_gram_matrices value: [tensor(0.0271)]
--------------------------------------------------------------------



--------------------------------------------------------------------
from layer: layer4, to layer: G.synthesis.b16.conv0
time taken: 8.760280847549438
model str: resnet34
mean cosine_similarity value: [tensor(0.5274)]
std cosine_similarity value: [tensor(0.1187)]
mean L1_Loss value: [tensor(0.8658)]
std L1_Loss value: [tensor(0.1093)]
mean cossim_gram_matrices value: [tensor(0.5185)]
std cossim_gram_matrices value: [tensor(0.1803)]
--------------------------------------------------------------------
model str: vgg19_bn
mean cosine_similarity value: [tensor(0.2865)]
std cosine_similarity value: [tensor(0.0949)]
mean L1_Loss value: [tensor(0.1284)]
std L1_Loss value: [tensor(0.0130)]
mean cossim_gram_matrices value: [tensor(0.4060)]
std cossim_gram_matrices value: [tensor(0.1941)]
--------------------------------------------------------------------
model str: resnet50
mean cosine_similarity value: [tensor(0.5206)]
std cosine_similarity value: [tensor(0.1233)]
mean L1_Loss value: [tensor(0.4073)]
std L1_Loss value: [tensor(0.0496)]
mean cossim_gram_matrices value: [tensor(0.5815)]
std cossim_gram_matrices value: [tensor(0.2002)]
--------------------------------------------------------------------


from layer: layer4, to layer: G.synthesis.b16.conv0
time taken: 5.619567394256592
--------------------------------------------------------------------
--------------------------------------------------------------------
mean runtime: 5.694538331031799
std runtime: 0.09358196135663949









==> eval_values/changes.txt <==

stitch feature extractor with GAN

stitch on digipath

stitch on afhq with stylegan2
eval on afhq, imagenetval

stitch on imagenet with stylegan2  NEW
eval on afhq, imagenetval

stitch on imagenet with BigGAN      NEW    128x128
eval on afhq, imagenetval


- invert a feature extractor real time
- use metrics to find a good stitching layer combination (for a given start layer, which end layer to choose?)


- it is good to stitch in a layer with the same number of samplings distance
- last layer of the resnet50 network is not compatible with GAN (single datapoint)

- layers deeper than layer1 in BigGAN are not compatible with classification network, maybe due to being a conditional GAN? (single datapoint)      NEW


- eval cossim and L1 loss over data, on resnet50, resnet34, vgg19
- vgg19 is better with gradient descent with regularization (likely due to conv downsampling in resnet34 and resnet50) NEW


- earlier layers in stylegan2 are more general (down to b64), have similar performance on afhq whether trained on imagenet or only on afhq, deeper layers loose performance
NEW

- for deeper layers, it works better on concepts similar to training data (i.e. for reconstructing layer3 BigGAN outperforms stylegan2, but for layer2 it is the other way)
NEW
















